Close Binary Fractions in accreted and in-situ Halo Stars

The study of binary stars in the Galactic halo provides crucial insights into the dynamical history and formation processes of the Milky Way. In this work, we aim to investigate the binary fraction in a sample of accreted and in-situ halo stars, focusing on short-period binaries. Utilising data from Gaia DR3, we analysed the radial velocity (RV) uncertainty $\sigma_{\mathrm{RV}}$ distribution of a sample of main-sequence stars. We used a novel Bayesian framework to model the dependence in $\sigma_{\mathrm{RV}}$ of single and binary systems allowing us to estimate binary fractions $F$ in a sample of bright ($G_{\mathrm{RVS}}$ < 12) Gaia sources. We selected the samples of in-situ and accreted halo stars based on estimating the 6D phase space information and affiliating the stars to the different samples on an action-angle vs energy ($L_{\mathrm{z}}-E$) diagram. Our results indicate a higher, though not significant, binary fraction in accreted stars compared to the in-situ halo sample. We further explore binary fractions using cuts in $E$ and $L_z$ and find a higher binary fraction in both high-energy and prograde orbits that might be explained by differences in metallicity. By cross-matching our Gaia sample with APOGEE DR17 catalogue, we confirm the results of previous studies on higher binary fractions in metal-poor stars and find the fractions of accreted and in-situ halo stars consistent with this trend. Our finding provides new insights into binary stars' formation processes and dynamical evolution in the primordial Milky Way Galaxy and its accreted dwarf Galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
